Magnetically Actuated Millimeter-Scale Biped

This paper introduces a new approach to studying bipedal locomotion. The approach is based on magnetically actuated miniature robots. Building prototypes of bipedal locomotion machines has been very costly and overly complicated. We demonstrate that a magnetically actuated 0.3~gm robot, we call Big Foot, can be used to test fundamental ideas without necessitating very complex and expensive bipedal machines. We explore analytically and experimentally two age old questions in bipedal locomotion: 1. Can such robots be driven with pure hip actuation. 2. Is it better to use continuous or impulsive actuation schemes. First, a numerical model has been developed in order to study the dynamics and stability of a magnetically actuated miniature robot. We particularly focus on stability and performance metrics. Then, these results are tested using Big Foot. Pure hip actuation has been successful in generating gait on uphill surfaces. In addition, complex tasks such as following prescribed gait trajectories and navigating through a maze has been successfully performed by the experimental prototype. The nature and timing of hip torques are also studied. Two actuation schemes are used: Heel Strike Actuation and Constant Pulse Wave Actuation. With each scheme, we also vary the time duration of the applied magnetic field. Heel Strike actuation is found to have superior stability, more uniform gait generation, and faster locomotion than the Constant Pulse Wave option. But, Constant Pulse Wave achieves locomotion on steeper slopes.

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.20 released 14 January 2017
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.pdf   authors' instructions in PDF format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls and sagedoc.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

